The edge of galaxy formation II: evolution of Milky Way satellite analogues after infall

In the first paper we presented 27 hydrodynamical cosmological simulations of galaxies with total masses between $5 \times 10^8$ and $10^{10}\,\mathrm{M}_\odot$. In this second paper we use a subset of these cosmological simulations as initial conditions (ICs) for more than forty hydrodynamical simulations of satellite and host galaxy interaction. Our cosmological ICs seem to suggest that galaxies on these mass scales have very little rotational support and are velocity dispersion ($\sigma$) dominated. Accretion and environmental effects increase the scatter in the galaxy scaling relations (e.g. size - velocity dispersion) in very good agreement with observations. Star formation is substantially quenched after accretion. Mass removal due to tidal forces has several effects: it creates a very flat stellar velocity dispersion profiles, and it reduces the dark matter content at all scales (even in the centre), which in turn lowers the stellar velocity on scales around 0.5 kpc even when the galaxy does not lose stellar mass. Satellites that start with a cored dark matter profile are more prone to either be destroyed or to end up in a very dark matter poor galaxy. Finally, we found that tidal effects always increase the "cuspyness" of the dark matter profile, even for haloes that infall with a core.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
